Extending Consequence-Based Reasoning to SRIQ

Consequence-based calculi are a family of reasoning algorithms for description logics (DLs), and they combine hypertableau and resolution in a way that often achieves excellent performance in practice. Up to now, however, they were proposed for either Horn DLs (which do not support disjunction), or for DLs without counting quantifiers. In this paper we present a novel consequence-based calculus for SRIQ---a rich DL that supports both features. This extension is non-trivial since the intermediate consequences that need to be derived during reasoning cannot be captured using DLs themselves. The results of our preliminary performance evaluation suggest the feasibility of our approach in practice.

==> data/entire-corpus-data-factpp.csv <==
Index,FactppTotalTime
1,15
2,15
3,15
4,15
5,15
6,16
7,16
8,16
9,16
10,16
11,16
12,16
13,16
14,16
15,16
16,16
17,16
18,16
19,16
20,16
21,16
22,31
23,31
24,31
25,31
26,31
27,31
28,31
29,31
30,31
31,31
32,31
33,31
34,31
35,31
36,31
37,31
38,31
39,31
40,31
41,31
42,31
43,31
44,31
45,31
46,31
47,31
48,31
49,31
50,31
51,31
52,31
53,31
54,31
55,31
56,31
57,31
58,31
59,31
60,31
61,31
62,31
63,31
64,31
65,31
66,31
67,31
68,31
69,31
70,31
71,31
72,31
73,31
74,31
75,31
76,31
77,31
78,31
79,31
80,31
81,31
82,31
83,31
84,31
85,31
86,31
87,31
88,31
89,31
90,31
91,31
92,31
93,31
94,31
95,31
96,31
97,31
98,31
99,31
100,31
101,31
102,31
103,31
104,31
105,31
106,31
107,31
108,31
109,31
110,31
111,31
112,31
113,31
114,31
115,31
116,31
117,31
118,31
119,31
120,31
121,31
122,31
123,31
124,31
125,31
126,31
127,31
128,31
129,31
130,31
131,31
132,31
133,32
134,32
135,32
136,32
137,32
138,32
139,32
140,32
141,32
142,32
143,32
144,32
145,32
146,32
147,32
148,32
149,32
150,32
151,32
152,32
153,32
154,32
155,32
156,32
157,32
158,32
159,32
160,32
161,32
162,32
163,32
164,32
165,32
166,32
167,32
168,32
169,46
170,46
171,46
172,46
173,46
174,46
175,46
176,46
177,46
178,46
179,46
180,46
181,46
182,46
183,46
184,46
185,47
186,47
187,47
188,47
189,47
190,47
191,47
192,47
193,47
194,47
195,47
196,47
197,47
198,47
199,47
200,47
201,47
202,47
203,47
204,47
205,47
206,47
207,47
208,47
209,47
210,47
211,47
212,47
213,47
214,47
215,47
216,47
217,47
218,47
219,47
220,47
221,47
222,47
223,47
224,47
225,47
226,47
227,47
228,47
229,47
230,47
231,47
232,47
233,47
234,47
235,47
236,47
237,47
238,47
239,47
240,47
241,47
242,47
243,47
244,47
245,47
246,47
247,47
248,47
249,47
250,47
251,47
252,47
253,47
254,47
255,47
256,47
257,47
258,47
259,47
260,47
261,47
262,47
263,47
264,47
265,47
266,47
267,47
268,47
269,47
270,47
271,47
272,47
273,47
274,47
275,47
276,47
277,47
278,47
279,47
280,47
281,47
282,47
283,47
284,47
285,47
286,47
287,47
288,47
289,47
290,47
291,47
292,47
293,47
294,47
295,62
296,62
297,62
298,62
299,62
300,62
301,62
302,62
303,62
304,62
305,62
306,62
307,62
308,62
309,62
310,62
311,62
312,62
313,62
314,62
315,62
316,62
317,62
318,62
319,62
320,62
321,62
322,62
323,62
324,62
325,62
326,62
327,62
328,62
329,62
330,62
331,62
332,62
333,62
334,62
335,62
336,63
337,63
338,63
339,63
340,63
341,63
342,63
343,63
344,63
345,63
346,63
347,63
348,63
349,63
350,63
351,63
352,63
353,63
354,63
355,63
356,63
357,63
358,63
359,63
360,63
361,63
362,77
363,78
364,78
365,78
366,78
367,78
368,78
369,78
370,78
371,78
372,78
373,78
374,78
375,78
376,78
377,78
378,78
379,78
380,78
381,78
382,78
383,78
384,78
385,78
386,79
387,79
388,79
389,79
390,79
391,93
392,93
393,93
394,93
395,94
396,94
397,94
398,94
399,94
400,94
401,94
402,94
403,94
404,94
405,94
406,94
407,94
408,94
409,94
410,95
411,109
412,109
413,109
414,109
415,109
416,109
417,109
418,109
419,110
420,110
421,110
422,124
423,125
424,125
425,125
426,125
427,125
428,125
429,125
430,125
431,125
432,140
433,140
434,141
435,141
436,141
437,141
438,156
439,156
440,156
441,156
442,156
443,156
444,156
445,157
446,157
447,157
448,157
449,157
450,157
451,171
452,172
453,172
454,172
455,172
456,172
457,172
458,172
459,172
460,172
461,172
462,172
463,172
464,172
465,172
466,172
467,172
468,173
469,187
470,187
471,187
472,187
473,187
474,187
475,188
476,188
477,188
478,203
479,203
480,203
481,203
482,203
483,204
484,218
485,218
486,219
487,219
488,219
489,219
490,234
491,234
492,235
493,235
494,249
495,250
496,250
497,266
498,266
499,266
500,281
501,281
502,282
503,282
504,282
505,297
506,298
507,312
508,313
509,313
510,313
511,328
512,328
513,343
514,344
515,344
516,345
517,359
518,359
519,360
520,391
521,391
522,406
523,406
524,406
525,421
526,421
527,422
528,422
529,438
530,438
531,438
532,453
533,453
534,454
535,469
536,469
537,469
538,484
539,484
540,485
541,485
542,531
543,531
544,562
545,578
546,609
547,610
548,625
549,625
550,626
551,640
552,641
553,656
554,657
555,672
556,687
557,703
558,703
559,735
560,750
561,766
562,797
563,813
564,828
565,860
566,875
567,906
568,937
569,969
570,1015
571,1016
572,1031
573,1078
574,1125
575,1156
576,1298
577,1375
578,1500
579,1515
580,1547
581,1547
582,1563
583,1641
584,1657
585,1750
586,1781
587,1828
588,1844
589,1938
590,2016
591,2109
592,2125
593,2187
594,2266
595,2407
596,2422
597,2578
598,2579
599,3297
600,3313
601,3343
602,3344
603,3453
604,3469
605,3500
606,3640
607,3796
608,3812
609,3922
610,3922
611,3984
612,4125
613,4219
614,4376
615,4563
616,4782
617,4922
618,4922
619,4953
620,4984
621,5297
622,5563
623,5953
624,6156
625,6563
626,6890
627,7735
628,10610
629,11125
630,11282
631,11469
632,12297
633,14313
634,14329
635,14484
636,22391
637,23016
638,26080
639,26297
640,27251
641,44376
642,45267
643,48454
644,51000
645,57001
646,67720
647,149579
648,161720
649,199300
650,225784
651,288660
652,+Inf
653,+Inf
654,+Inf
655,+Inf
656,+Inf
657,+Inf
658,+Inf
659,+Inf
660,+Inf
661,+Inf
662,+Inf
663,+Inf
664,+Inf
665,+Inf
666,+Inf
667,+Inf
668,+Inf
669,+Inf
670,+Inf
671,+Inf
672,+Inf
673,+Inf
674,+Inf
675,+Inf
676,+Inf
677,+Inf
678,+Inf
679,+Inf
680,+Inf
681,+Inf
682,+Inf
683,+Inf
684,+Inf
685,+Inf
686,+Inf
687,+Inf
688,+Inf
689,+Inf
690,+Inf
691,+Inf
692,+Inf
693,+Inf
694,+Inf
695,+Inf
696,+Inf
697,+Inf
698,+Inf
699,+Inf
700,+Inf
701,+Inf
702,+Inf
703,+Inf
704,+Inf
705,+Inf
706,+Inf
707,+Inf
708,+Inf
709,+Inf
710,+Inf
711,+Inf
712,+Inf
713,+Inf
714,+Inf
715,+Inf
716,+Inf
717,+Inf
718,+Inf
719,+Inf
720,+Inf
721,+Inf
722,+Inf
723,+Inf
724,+Inf
725,+Inf
726,+Inf
727,+Inf
728,+Inf
729,+Inf
730,+Inf
731,+Inf
732,+Inf
733,+Inf
734,+Inf
735,+Inf
736,+Inf
737,+Inf
738,+Inf
739,+Inf
740,+Inf
741,+Inf
742,+Inf
743,+Inf
744,+Inf
745,+Inf
746,+Inf
747,+Inf
748,+Inf
749,+Inf
750,+Inf
751,+Inf
752,+Inf
753,+Inf
754,+Inf
755,+Inf
756,+Inf
757,+Inf
758,+Inf
759,+Inf
760,+Inf
761,+Inf
762,+Inf
763,+Inf
764,+Inf
765,+Inf
766,+Inf
767,+Inf
768,+Inf
769,+Inf
770,+Inf
771,+Inf
772,+Inf
773,+Inf
774,+Inf
775,+Inf
776,+Inf
777,+Inf


==> data/entire-corpus-data-hermit.csv <==
Index,HermitTotalTime
1,93
2,94
3,94
4,94
5,94
6,94
7,95
8,109
9,109
10,109
11,109
12,109
13,109
14,109
15,109
16,109
17,109
18,109
19,109
20,109
21,110
22,110
23,110
24,110
25,110
26,125
27,125
28,125
29,125
30,125
31,125
32,125
33,125
34,125
35,125
36,125
37,125
38,125
39,125
40,125
41,125
42,125
43,126
44,126
45,126
46,140
47,140
48,140
49,140
50,140
51,140
52,140
53,140
54,140
55,140
56,140
57,141
58,141
59,141
60,141
61,141
62,141
63,141
64,141
65,141
66,141
67,141
68,141
69,141
70,141
71,155
72,156
73,156
74,156
75,156
76,156
77,156
78,156
79,156
80,156
81,156
82,156
83,156
84,156
85,156
86,156
87,156
88,156
89,156
90,156
91,156
92,156
93,156
94,156
95,156
96,156
97,156
98,156
99,156
100,156
101,157
102,157
103,157
104,157
105,157
106,157
107,157
108,157
109,157
110,171
111,171
112,171
113,171
114,172
115,172
116,172
117,172
118,172
119,172
120,172
121,172
122,172
123,172
124,172
125,172
126,172
127,172
128,172
129,172
130,172
131,172
132,172
133,172
134,172
135,172
136,172
137,172
138,172
139,172
140,172
141,172
142,172
143,172
144,172
145,172
146,172
147,172
148,172
149,173
150,173
151,187
152,187
153,187
154,187
155,187
156,187
157,187
158,187
159,187
160,187
161,187
162,187
163,187
164,187
165,187
166,187
167,187
168,187
169,187
170,187
171,187
172,187
173,187
174,187
175,188
176,188
177,188
178,188
179,188
180,188
181,188
182,188
183,188
184,188
185,188
186,188
187,188
188,188
189,188
190,188
191,188
192,188
193,188
194,188
195,202
196,202
197,203
198,203
199,203
200,203
201,203
202,203
203,203
204,203
205,203
206,203
207,203
208,203
209,203
210,203
211,203
212,203
213,203
214,203
215,203
216,203
217,203
218,203
219,203
220,203
221,203
222,203
223,203
224,203
225,203
226,203
227,203
228,203
229,203
230,203
231,203
232,203
233,203
234,203
235,203
236,203
237,203
238,204
239,204
240,204
241,204
242,218
243,218
244,218
245,218
246,218
247,218
248,218
249,219
250,219
251,219
252,219
253,219
254,219
255,219
256,219
257,219
258,219
259,219
260,219
261,219
262,219
263,219
264,219
265,219
266,219
267,219
268,220
269,234
270,234
271,234
272,234
273,234
274,234
275,234
276,234
277,234
278,234
279,234
280,235
281,235
282,235
283,250
284,250
285,250
286,250
287,250
288,250
289,250
290,250
291,250
292,250
293,250
294,251
295,251
296,265
297,265
298,265
299,265
300,266
301,266
302,266
303,266
304,266
305,266
306,266
307,266
308,266
309,266
310,273
311,281
312,281
313,281
314,281
315,281
316,281
317,281
318,281
319,281
320,281
321,281
322,282
323,282
324,282
325,282
326,282
327,282
328,296
329,297
330,297
331,297
332,297
333,297
334,297
335,297
336,297
337,298
338,312
339,312
340,312
341,312
342,312
343,312
344,312
345,312
346,313
347,313
348,313
349,313
350,313
351,313
352,314
353,328
354,328
355,328
356,328
357,328
358,328
359,328
360,328
361,328
362,328
363,329
364,337
365,343
366,343
367,344
368,344
369,344
370,344
371,344
372,344
373,344
374,344
375,359
376,359
377,359
378,359
379,360
380,360
381,360
382,360
383,360
384,375
385,375
386,375
387,375
388,375
389,375
390,380
391,381
392,390
393,390
394,390
395,390
396,390
397,391
398,391
399,391
400,406
401,406
402,406
403,406
404,406
405,407
406,407
407,421
408,422
409,422
410,422
411,422
412,422
413,422
414,422
415,437
416,437
417,438
418,438
419,453
420,453
421,453
422,453
423,453
424,468
425,468
426,469
427,469
428,469
429,469
430,484
431,484
432,484
433,484
434,485
435,485
436,485
437,485
438,500
439,500
440,500
441,501
442,515
443,515
444,516
445,531
446,531
447,531
448,531
449,546
450,547
451,549
452,562
453,562
454,562
455,563
456,578
457,578
458,578
459,578
460,578
461,578
462,594
463,594
464,594
465,609
466,609
467,609
468,625
469,625
470,640
471,640
472,641
473,641
474,656
475,656
476,656
477,671
478,671
479,672
480,672
481,672
482,672
483,672
484,687
485,687
486,688
487,703
488,703
489,703
490,719
491,719
492,734
493,750
494,750
495,750
496,750
497,766
498,766
499,781
500,781
501,781
502,781
503,781
504,781
505,782
506,782
507,797
508,797
509,813
510,813
511,813
512,813
513,813
514,828
515,828
516,828
517,828
518,828
519,829
520,829
521,843
522,843
523,844
524,844
525,844
526,859
527,859
528,859
529,860
530,875
531,875
532,875
533,876
534,880
535,891
536,906
537,921
538,922
539,937
540,938
541,953
542,953
543,954
544,968
545,969
546,969
547,969
548,984
549,984
550,985
551,1000
552,1000
553,1015
554,1016
555,1047
556,1063
557,1078
558,1078
559,1079
560,1109
561,1109
562,1109
563,1125
564,1125
565,1157
566,1219
567,1250
568,1266
569,1266
570,1281
571,1281
572,1281
573,1282
574,1282
575,1297
576,1312
577,1313
578,1313
579,1374
580,1375
581,1375
582,1406
583,1406
584,1407
585,1422
586,1438
587,1454
588,1469
589,1500
590,1515
591,1516
592,1531
593,1531
594,1532
595,1546
596,1578
597,1579
598,1594
599,1595
600,1641
601,1656
602,1657
603,1687
604,1687
605,1687
606,1718
607,1719
608,1734
609,1797
610,1828
611,1844
612,1938
613,2000
614,2032
615,2032
616,2040
617,2047
618,2094
619,2102
620,2109
621,2125
622,2125
623,2140
624,2156
625,2203
626,2219
627,2265
628,2282
629,2328
630,2406
631,2407
632,2422
633,2438
634,2454
635,2484
636,2485
637,2547
638,2547
639,2594
640,2656
641,2703
642,2765
643,2875
644,2907
645,2922
646,2922
647,3046
648,3156
649,3156
650,3218
651,3281
652,3296
653,3329
654,3453
655,3500
656,3516
657,3531
658,3547
659,3641
660,3688
661,4109
662,4188
663,4265
664,4390
665,4782
666,4859
667,4906
668,4984
669,5031
670,5312
671,5875
672,6000
673,6047
674,6155
675,6234
676,6281
677,6407
678,6531
679,6563
680,6765
681,6922
682,7188
683,7209
684,7234
685,7344
686,7766
687,7875
688,8453
689,8657
690,9453
691,10344
692,10391
693,10516
694,10625
695,10703
696,10828
697,10953
698,11548
699,12063
700,12969
701,13281
702,13843
703,14000
704,15453
705,16906
706,17859
707,18063
708,18282
709,18329
710,20515
711,20875
712,21766
713,21923
714,22312
715,23891
716,24328
717,25297
718,29172
719,29640
720,29641
721,30625
722,32821
723,33547
724,33735
725,34765
726,35486
727,35828
728,38313
729,42516
730,48969
731,50001
732,52720
733,54501
734,57001
735,57735
736,63751
737,86204
738,113346
739,135954
740,203206
741,265128
742,268441
743,289144
744,+Inf
745,+Inf
746,+Inf
747,+Inf
748,+Inf
749,+Inf
750,+Inf
751,+Inf
752,+Inf
753,+Inf
754,+Inf
755,+Inf
756,+Inf
757,+Inf
758,+Inf
759,+Inf
760,+Inf
761,+Inf
762,+Inf
763,+Inf
764,+Inf
765,+Inf
766,+Inf
767,+Inf
768,+Inf
769,+Inf
770,+Inf
771,+Inf
772,+Inf
773,+Inf
774,+Inf
775,+Inf
776,+Inf
777,+Inf


==> data/entire-corpus-data-konclude.csv <==
Index,Konclude1WTotalTime
1,375
2,375
3,375
4,375
5,375
6,375
7,375
8,375
9,375
10,375
11,375
12,376
13,376
14,378
15,378
16,378
17,379
18,380
19,381
20,381
21,381
22,382
23,382
24,383
25,383
26,383
27,383
28,383
29,385
30,385
31,385
32,385
33,387
34,387
35,387
36,388
37,388
38,388
39,388
40,388
41,389
42,390
43,390
44,390
45,390
46,390
47,390
48,390
49,390
50,390
51,390
52,390
53,390
54,390
55,390
56,390
57,390
58,390
59,390
60,390
61,390
62,390
63,390
64,390
65,390
66,390
67,390
68,390
69,390
70,390
71,390
72,390
73,390
74,390
75,390
76,390
77,390
78,390
79,390
80,390
81,390
82,390
83,390
84,390
85,390
86,390
87,390
88,390
89,390
90,390
91,390
92,390
93,390
94,390
95,390
96,390
97,390
98,390
99,390
100,390
101,390
102,390
103,390
104,390
105,390
106,390
107,390
108,390
109,390
110,390
111,390
112,390
113,390
114,390
115,390
116,390
117,390
118,390
119,390
120,390
121,390
122,390
123,390
124,390
125,390
126,390
127,390
128,390
129,390
130,390
131,390
132,390
133,390
134,390
135,390
136,390
137,390
138,390
139,390
140,390
141,390
142,390
143,390
144,390
145,390
146,390
147,390
148,390
149,390
150,390
151,390
152,390
153,390
154,390
155,390
156,390
157,390
158,390
159,390
160,390
161,390
162,390
163,390
164,390
165,390
166,390
167,390
168,390
169,390
170,390
171,390
172,390
173,391
174,391
175,391
176,391
177,391
178,391
179,391
180,391
181,391
182,391
183,391
184,391
185,391
186,391
187,391
188,391
189,391
190,391
191,391
192,391
193,391
194,391
195,391
196,391
197,391
198,391
199,391
200,391
201,391
202,391
203,391
204,391
205,391
206,391
207,391
208,391
209,391
210,391
211,391
212,391
213,391
214,391
215,391
216,391
217,391
218,391
219,391
220,391
221,391
222,391
223,391
224,391
225,391
226,391
227,391
228,391
229,391
230,391
231,391
232,391
233,391
234,391
235,391
236,391
237,391
238,391
239,391
240,391
241,391
242,391
243,391
244,391
245,391
246,391
247,391
248,391
249,391
250,391
251,391
252,391
253,391
254,391
255,391
256,391
257,391
258,391
259,391
260,391
261,391
262,391
263,391
264,391
265,391
266,391
267,391
268,391
269,391
270,391
271,391
272,391
273,391
274,391
275,391
276,391
277,391
278,391
279,391
280,391
281,391
282,391
283,391
284,391
285,391
286,391
287,391
288,391
289,391
290,391
291,391
292,391
293,391
294,391
295,391
296,391
297,391
298,391
299,391
300,391
301,391
302,391
303,391
304,391
305,391
306,391
307,391
308,391
309,391
310,391
311,391
312,391
313,391
314,391
315,391
316,391
317,391
318,391
319,391
320,391
321,391
322,391
323,391
324,391
325,391
326,391
327,391
328,391
329,391
330,391
331,391
332,391
333,391
334,391
335,391
336,391
337,391
338,391
339,391
340,391
341,391
342,391
343,391
344,391
345,391
346,391
347,391
348,391
349,391
350,391
351,391
352,391
353,391
354,391
355,391
356,391
357,391
358,391
359,391
360,391
361,391
362,391
363,391
364,391
365,391
366,391
367,391
368,391
369,391
370,391
371,391
372,391
373,391
374,391
375,391
376,391
377,391
378,391
379,391
380,391
381,391
382,391
383,391
384,391
385,391
386,391
387,391
388,391
389,391
390,391
391,391
392,391
393,391
394,391
395,391
396,391
397,391
398,391
399,391
400,391
401,391
402,391
403,391
404,391
405,391
406,391
407,391
408,391
409,391
410,391
411,391
412,391
413,391
414,391
415,391
416,391
417,391
418,391
419,391
420,391
421,392
422,392
423,392
424,392
425,392
426,392
427,392
428,393
429,393
430,393
431,393
432,393
433,393
434,393
435,393
436,393
437,394
438,394
439,395
440,395
441,395
442,395
443,396
444,396
445,396
446,396
447,397
448,397
449,397
450,397
451,398
452,398
453,398
454,399
455,399
456,399
457,399
458,399
459,401
460,404
461,406
462,406
463,406
464,406
465,406
466,406
467,406
468,406
469,406
470,406
471,406
472,406
473,406
474,406
475,406
476,406
477,406
478,406
479,406
480,406
481,406
482,406
483,406
484,406
485,406
486,406
487,406
488,406
489,406
490,406
491,406
492,406
493,406
494,406
495,406
496,406
497,406
498,406
499,406
500,406
501,406
502,406
503,406
504,406
505,406
506,406
507,406
508,406
509,406
510,406
511,406
512,406
513,406
514,406
515,407
516,407
517,407
518,407
519,407
520,407
521,407
522,407
523,407
524,407
525,407
526,407
527,407
528,407
529,407
530,407
531,407
532,407
533,407
534,407
535,408
536,409
537,409
538,412
539,418
540,421
541,422
542,422
543,422
544,422
545,422
546,422
547,422
548,422
549,422
550,437
551,593
552,594
553,594
554,594
555,594
556,596
557,596
558,597
559,600
560,604
561,606
562,609
563,609
564,609
565,609
566,609
567,609
568,609
569,609
570,610
571,610
572,610
573,610
574,610
575,610
576,612
577,612
578,623
579,625
580,625
581,625
582,625
583,625
584,625
585,625
586,625
587,625
588,629
589,633
590,641
591,750
592,764
593,765
594,765
595,765
596,765
597,766
598,766
599,766
600,766
601,766
602,766
603,766
604,766
605,773
606,776
607,776
608,781
609,781
610,781
611,781
612,781
613,781
614,781
615,781
616,781
617,782
618,782
619,782
620,782
621,782
622,782
623,784
624,785
625,790
626,796
627,796
628,796
629,797
630,797
631,813
632,982
633,984
634,1000
635,1000
636,1109
637,1125
638,1140
639,1140
640,1141
641,1142
642,1145
643,1150
644,1163
645,1172
646,1187
647,1188
648,1359
649,1363
650,1390
651,1515
652,1516
653,1531
654,1532
655,1734
656,1735
657,1750
658,1778
659,1863
660,1906
661,1913
662,1921
663,2094
664,2109
665,2125
666,2125
667,2129
668,2265
669,2266
670,2282
671,2312
672,2531
673,2641
674,2647
675,2656
676,2859
677,2859
678,2860
679,2860
680,3016
681,3054
682,3234
683,3247
684,3281
685,3390
686,3403
687,3500
688,3579
689,3582
690,3662
691,3672
692,3683
693,3688
694,3691
695,3702
696,3703
697,3750
698,3754
699,3773
700,3781
701,3782
702,3786
703,3791
704,3863
705,3922
706,3948
707,3968
708,3969
709,3969
710,3972
711,3984
712,3986
713,4000
714,4000
715,4002
716,4011
717,4031
718,4063
719,4074
720,4094
721,4110
722,4116
723,4117
724,4135
725,4143
726,4155
727,4163
728,4181
729,4219
730,4301
731,4516
732,4531
733,4631
734,4672
735,4860
736,5032
737,5047
738,5078
739,5127
740,5297
741,5370
742,5407
743,5454
744,5485
745,5547
746,5859
747,5876
748,6032
749,6234
750,6243
751,6281
752,6297
753,6404
754,7922
755,8484
756,8703
757,8735
758,11938
759,12422
760,12656
761,13437
762,14563
763,14594
764,18625
765,19479
766,22250
767,23932
768,25860
769,36598
770,141251
771,168736
772,+Inf
773,+Inf
774,+Inf
775,+Inf
776,+Inf
777,+Inf


==> data/entire-corpus-data-pellet.csv <==
Index,PelletTotalTime
1,203
2,203
3,203
4,204
5,218
6,218
7,218
8,219
9,219
10,219
11,219
12,219
13,219
14,234
15,234
16,234
17,235
18,235
19,235
20,250
21,250
22,250
23,250
24,250
25,250
26,250
27,250
28,250
29,250
30,250
31,266
32,266
33,266
34,266
35,266
36,266
37,266
38,266
39,267
40,281
41,281
42,281
43,281
44,281
45,281
46,281
47,281
48,281
49,281
50,281
51,281
52,281
53,281
54,282
55,282
56,282
57,282
58,282
59,282
60,282
61,296
62,297
63,297
64,297
65,297
66,297
67,297
68,297
69,297
70,297
71,297
72,297
73,297
74,297
75,297
76,297
77,297
78,297
79,297
80,297
81,297
82,297
83,298
84,298
85,312
86,312
87,312
88,312
89,312
90,312
91,312
92,312
93,312
94,312
95,312
96,312
97,312
98,312
99,312
100,312
101,312
102,312
103,312
104,313
105,313
106,313
107,313
108,313
109,313
110,313
111,313
112,313
113,313
114,313
115,313
116,313
117,313
118,313
119,313
120,313
121,313
122,313
123,313
124,313
125,313
126,313
127,313
128,313
129,327
130,328
131,328
132,328
133,328
134,328
135,328
136,328
137,328
138,328
139,328
140,328
141,328
142,328
143,328
144,328
145,328
146,328
147,328
148,328
149,328
150,328
151,328
152,328
153,328
154,328
155,328
156,328
157,328
158,328
159,328
160,328
161,328
162,328
163,328
164,329
165,329
166,329
167,329
168,329
169,329
170,329
171,329
172,329
173,329
174,343
175,343
176,343
177,343
178,343
179,343
180,343
181,343
182,343
183,343
184,343
185,343
186,343
187,344
188,344
189,344
190,344
191,344
192,344
193,344
194,344
195,344
196,344
197,344
198,344
199,344
200,344
201,344
202,344
203,344
204,344
205,344
206,344
207,344
208,344
209,344
210,344
211,344
212,344
213,344
214,359
215,359
216,359
217,359
218,359
219,359
220,359
221,359
222,359
223,359
224,359
225,359
226,359
227,359
228,359
229,359
230,359
231,359
232,359
233,359
234,359
235,359
236,359
237,360
238,360
239,360
240,360
241,360
242,360
243,360
244,360
245,360
246,360
247,360
248,360
249,360
250,360
251,360
252,360
253,360
254,360
255,360
256,360
257,374
258,375
259,375
260,375
261,375
262,375
263,375
264,375
265,375
266,375
267,375
268,375
269,375
270,375
271,375
272,375
273,375
274,375
275,375
276,375
277,375
278,375
279,375
280,375
281,376
282,390
283,390
284,390
285,390
286,390
287,390
288,390
289,390
290,390
291,390
292,390
293,390
294,390
295,391
296,391
297,391
298,391
299,391
300,391
301,391
302,391
303,391
304,391
305,391
306,391
307,391
308,391
309,391
310,391
311,405
312,405
313,406
314,406
315,406
316,406
317,406
318,406
319,406
320,406
321,406
322,407
323,407
324,407
325,407
326,407
327,407
328,407
329,407
330,421
331,421
332,422
333,422
334,422
335,422
336,422
337,422
338,422
339,422
340,422
341,422
342,422
343,422
344,422
345,422
346,422
347,422
348,422
349,422
350,422
351,422
352,422
353,422
354,422
355,437
356,437
357,437
358,437
359,438
360,438
361,438
362,453
363,453
364,453
365,453
366,453
367,453
368,453
369,453
370,453
371,453
372,453
373,453
374,454
375,454
376,468
377,468
378,468
379,468
380,468
381,469
382,469
383,469
384,469
385,469
386,469
387,469
388,469
389,469
390,469
391,469
392,469
393,469
394,469
395,469
396,469
397,484
398,484
399,484
400,484
401,484
402,484
403,484
404,485
405,485
406,485
407,485
408,485
409,485
410,500
411,500
412,500
413,500
414,500
415,500
416,500
417,500
418,500
419,500
420,500
421,500
422,505
423,515
424,515
425,516
426,516
427,516
428,516
429,516
430,516
431,531
432,531
433,531
434,531
435,532
436,547
437,547
438,547
439,548
440,562
441,562
442,562
443,563
444,563
445,578
446,578
447,578
448,578
449,593
450,593
451,594
452,594
453,594
454,594
455,594
456,594
457,610
458,625
459,625
460,625
461,625
462,625
463,625
464,656
465,656
466,672
467,672
468,687
469,703
470,704
471,718
472,718
473,719
474,719
475,719
476,734
477,750
478,750
479,750
480,766
481,781
482,781
483,796
484,797
485,812
486,828
487,859
488,859
489,890
490,906
491,907
492,922
493,937
494,937
495,969
496,1000
497,1015
498,1015
499,1016
500,1016
501,1047
502,1047
503,1047
504,1047
505,1047
506,1078
507,1093
508,1109
509,1109
510,1109
511,1110
512,1110
513,1125
514,1125
515,1141
516,1156
517,1172
518,1172
519,1172
520,1187
521,1188
522,1203
523,1235
524,1235
525,1265
526,1281
527,1297
528,1297
529,1312
530,1312
531,1314
532,1344
533,1344
534,1360
535,1360
536,1390
537,1391
538,1405
539,1406
540,1406
541,1406
542,1422
543,1423
544,1438
545,1452
546,1454
547,1469
548,1469
549,1469
550,1516
551,1516
552,1625
553,1640
554,1656
555,1703
556,1719
557,1750
558,1781
559,1797
560,1813
561,1813
562,1859
563,1859
564,1875
565,1875
566,1891
567,1891
568,1906
569,1922
570,1922
571,1969
572,1969
573,1985
574,2062
575,2063
576,2126
577,2141
578,2203
579,2235
580,2250
581,2250
582,2328
583,2391
584,2484
585,2610
586,2781
587,2781
588,2844
589,2875
590,3095
591,3203
592,3641
593,3703
594,3719
595,4203
596,4297
597,4327
598,4406
599,4578
600,4594
601,4656
602,4750
603,5359
604,5484
605,5578
606,5703
607,5859
608,6078
609,6563
610,7001
611,7891
612,7922
613,8126
614,8438
615,9656
616,11266
617,14000
618,14031
619,14266
620,14422
621,15656
622,15688
623,17406
624,17765
625,17844
626,19907
627,20312
628,23062
629,23844
630,23891
631,24594
632,25063
633,26422
634,29203
635,29860
636,30969
637,32203
638,34078
639,54814
640,68111
641,70641
642,80829
643,84533
644,108080
645,113157
646,167455
647,281128
648,+Inf
649,+Inf
650,+Inf
651,+Inf
652,+Inf
653,+Inf
654,+Inf
655,+Inf
656,+Inf
657,+Inf
658,+Inf
659,+Inf
660,+Inf
661,+Inf
662,+Inf
663,+Inf
664,+Inf
665,+Inf
666,+Inf
667,+Inf
668,+Inf
669,+Inf
670,+Inf
671,+Inf
672,+Inf
673,+Inf
674,+Inf
675,+Inf
676,+Inf
677,+Inf
678,+Inf
679,+Inf
680,+Inf
681,+Inf
682,+Inf
683,+Inf
684,+Inf
685,+Inf
686,+Inf
687,+Inf
688,+Inf
689,+Inf
690,+Inf
691,+Inf
692,+Inf
693,+Inf
694,+Inf
695,+Inf
696,+Inf
697,+Inf
698,+Inf
699,+Inf
700,+Inf
701,+Inf
702,+Inf
703,+Inf
704,+Inf
705,+Inf
706,+Inf
707,+Inf
708,+Inf
709,+Inf
710,+Inf
711,+Inf
712,+Inf
713,+Inf
714,+Inf
715,+Inf
716,+Inf
717,+Inf
718,+Inf
719,+Inf
720,+Inf
721,+Inf
722,+Inf
723,+Inf
724,+Inf
725,+Inf
726,+Inf
727,+Inf
728,+Inf
729,+Inf
730,+Inf
731,+Inf
732,+Inf
733,+Inf
734,+Inf
735,+Inf
736,+Inf
737,+Inf
738,+Inf
739,+Inf
740,+Inf
741,+Inf
742,+Inf
743,+Inf
744,+Inf
745,+Inf
746,+Inf
747,+Inf
748,+Inf
749,+Inf
750,+Inf
751,+Inf
752,+Inf
753,+Inf
754,+Inf
755,+Inf
756,+Inf
757,+Inf
758,+Inf
759,+Inf
760,+Inf
761,+Inf
762,+Inf
763,+Inf
764,+Inf
765,+Inf
766,+Inf
767,+Inf
768,+Inf
769,+Inf
770,+Inf
771,+Inf
772,+Inf
773,+Inf
774,+Inf
775,+Inf
776,+Inf
777,+Inf


==> data/entire-corpus-data-sequoia.csv <==
Index,SequoiaTotalTime
1,204
2,219
3,219
4,219
5,234
6,234
7,234
8,234
9,235
10,235
11,235
12,249
13,250
14,250
15,250
16,250
17,250
18,250
19,250
20,265
21,265
22,265
23,265
24,265
25,265
26,265
27,265
28,266
29,266
30,266
31,266
32,266
33,266
34,266
35,267
36,281
37,281
38,281
39,281
40,281
41,281
42,281
43,281
44,281
45,281
46,281
47,281
48,281
49,281
50,281
51,281
52,281
53,281
54,281
55,281
56,281
57,281
58,281
59,281
60,282
61,282
62,282
63,282
64,282
65,282
66,282
67,282
68,282
69,282
70,296
71,297
72,297
73,297
74,297
75,297
76,297
77,297
78,297
79,297
80,297
81,297
82,297
83,297
84,297
85,297
86,297
87,297
88,297
89,297
90,297
91,297
92,297
93,297
94,297
95,312
96,312
97,312
98,312
99,312
100,312
101,312
102,312
103,313
104,313
105,313
106,313
107,313
108,313
109,328
110,328
111,328
112,328
113,328
114,328
115,328
116,328
117,328
118,328
119,328
120,328
121,328
122,328
123,328
124,328
125,328
126,329
127,329
128,329
129,343
130,343
131,343
132,344
133,344
134,344
135,344
136,344
137,344
138,345
139,359
140,359
141,359
142,359
143,359
144,359
145,359
146,359
147,359
148,359
149,359
150,359
151,359
152,359
153,359
154,359
155,359
156,359
157,360
158,360
159,360
160,360
161,360
162,360
163,360
164,360
165,360
166,374
167,375
168,375
169,375
170,375
171,375
172,375
173,375
174,375
175,375
176,375
177,375
178,375
179,375
180,375
181,375
182,375
183,375
184,375
185,375
186,375
187,375
188,375
189,390
190,390
191,390
192,390
193,390
194,391
195,391
196,391
197,391
198,391
199,391
200,391
201,391
202,391
203,391
204,392
205,406
206,406
207,406
208,406
209,406
210,406
211,406
212,406
213,406
214,406
215,406
216,406
217,406
218,406
219,407
220,407
221,407
222,421
223,422
224,422
225,422
226,422
227,422
228,422
229,422
230,422
231,422
232,422
233,422
234,422
235,422
236,423
237,423
238,437
239,437
240,437
241,437
242,438
243,438
244,438
245,438
246,438
247,438
248,438
249,438
250,438
251,438
252,439
253,439
254,453
255,453
256,453
257,453
258,453
259,453
260,453
261,453
262,453
263,453
264,453
265,453
266,453
267,453
268,453
269,453
270,454
271,454
272,468
273,468
274,468
275,469
276,469
277,469
278,469
279,469
280,469
281,469
282,484
283,484
284,484
285,484
286,484
287,484
288,484
289,484
290,484
291,484
292,484
293,485
294,485
295,485
296,485
297,485
298,485
299,500
300,500
301,500
302,500
303,500
304,500
305,500
306,500
307,500
308,500
309,515
310,515
311,515
312,516
313,516
314,516
315,516
316,516
317,531
318,531
319,531
320,531
321,531
322,532
323,532
324,532
325,532
326,532
327,533
328,546
329,546
330,546
331,546
332,547
333,547
334,547
335,547
336,547
337,547
338,547
339,547
340,562
341,562
342,563
343,563
344,563
345,563
346,563
347,568
348,578
349,578
350,578
351,578
352,578
353,582
354,593
355,593
356,594
357,594
358,594
359,594
360,610
361,625
362,625
363,625
364,625
365,640
366,640
367,641
368,641
369,656
370,656
371,656
372,656
373,656
374,656
375,657
376,657
377,657
378,672
379,672
380,672
381,672
382,687
383,687
384,687
385,688
386,688
387,688
388,688
389,688
390,688
391,688
392,689
393,703
394,703
395,703
396,703
397,703
398,703
399,703
400,703
401,704
402,719
403,719
404,734
405,734
406,734
407,735
408,735
409,735
410,750
411,765
412,765
413,766
414,781
415,781
416,781
417,781
418,796
419,796
420,797
421,797
422,812
423,812
424,812
425,812
426,828
427,828
428,828
429,843
430,844
431,844
432,844
433,859
434,860
435,875
436,875
437,875
438,890
439,891
440,906
441,906
442,907
443,922
444,953
445,953
446,968
447,969
448,984
449,985
450,985
451,1000
452,1000
453,1000
454,1000
455,1000
456,1000
457,1000
458,1001
459,1016
460,1016
461,1016
462,1032
463,1048
464,1063
465,1078
466,1094
467,1094
468,1109
469,1113
470,1125
471,1140
472,1141
473,1156
474,1156
475,1156
476,1156
477,1157
478,1157
479,1172
480,1187
481,1187
482,1187
483,1187
484,1188
485,1188
486,1188
487,1203
488,1203
489,1203
490,1203
491,1204
492,1218
493,1219
494,1219
495,1234
496,1234
497,1243
498,1250
499,1250
500,1250
501,1250
502,1265
503,1266
504,1281
505,1281
506,1281
507,1282
508,1282
509,1297
510,1297
511,1312
512,1312
513,1313
514,1313
515,1327
516,1328
517,1343
518,1343
519,1343
520,1359
521,1360
522,1376
523,1390
524,1406
525,1406
526,1407
527,1407
528,1422
529,1429
530,1438
531,1453
532,1453
533,1469
534,1485
535,1485
536,1485
537,1516
538,1516
539,1530
540,1531
541,1531
542,1546
543,1547
544,1547
545,1562
546,1562
547,1578
548,1578
549,1593
550,1593
551,1594
552,1594
553,1594
554,1640
555,1641
556,1641
557,1641
558,1672
559,1672
560,1672
561,1672
562,1678
563,1703
564,1719
565,1735
566,1750
567,1750
568,1750
569,1781
570,1782
571,1797
572,1813
573,1843
574,1859
575,1859
576,1860
577,1875
578,1875
579,1875
580,1875
581,1906
582,1906
583,1953
584,1984
585,2000
586,2000
587,2000
588,2016
589,2047
590,2047
591,2126
592,2140
593,2141
594,2141
595,2141
596,2141
597,2187
598,2188
599,2203
600,2234
601,2234
602,2234
603,2297
604,2312
605,2313
606,2313
607,2328
608,2375
609,2407
610,2437
611,2437
612,2437
613,2438
614,2468
615,2469
616,2531
617,2563
618,2609
619,2625
620,2625
621,2641
622,2657
623,2672
624,2687
625,2860
626,2953
627,2953
628,3094
629,3109
630,3125
631,3141
632,3265
633,3421
634,3516
635,3547
636,3641
637,3688
638,3718
639,3781
640,3859
641,3860
642,3907
643,3960
644,3984
645,4000
646,4094
647,4140
648,4141
649,4156
650,4204
651,4250
652,4468
653,4609
654,4750
655,4875
656,4906
657,4969
658,5079
659,5188
660,5203
661,5437
662,5438
663,5532
664,5547
665,5562
666,5719
667,5781
668,5859
669,5984
670,6047
671,6078
672,6156
673,6187
674,6219
675,6250
676,6406
677,6438
678,6453
679,6579
680,6657
681,6734
682,6750
683,6828
684,6938
685,7000
686,7172
687,7234
688,7328
689,7422
690,7578
691,7891
692,8031
693,8032
694,8047
695,8125
696,8406
697,8468
698,8687
699,8750
700,8782
701,8797
702,8844
703,9000
704,9032
705,9250
706,9406
707,9422
708,9641
709,9718
710,10109
711,10203
712,10719
713,10750
714,10751
715,10875
716,10937
717,11079
718,11391
719,11985
720,12407
721,12469
722,12547
723,12562
724,12656
725,12672
726,12922
727,13078
728,13188
729,13297
730,13985
731,14797
732,15015
733,15172
734,15360
735,15734
736,16265
737,17406
738,18032
739,18157
740,19078
741,19734
742,19938
743,22453
744,24016
745,24360
746,27532
747,28750
748,35266
749,36016
750,36876
751,43735
752,44610
753,44738
754,46766
755,53188
756,86611
757,200580
758,+Inf
759,+Inf
760,+Inf
761,+Inf
762,+Inf
763,+Inf
764,+Inf
765,+Inf
766,+Inf
767,+Inf
768,+Inf
769,+Inf
770,+Inf
771,+Inf
772,+Inf
773,+Inf
774,+Inf
775,+Inf
776,+Inf
777,+Inf


==> data/partitioned-corpus-data.txt <==
X     Bucket                        Reasoner  Easy                Medium               Hard
1     Profile                       H         98.17708333333333    1.5625               0.2604166666666667 
2     Profile                       P         97.39583333333333    1.0416666666666667   1.5625             
3     Profile                       F         92.1875              0.5208333333333334   7.291666666666667  
4     Profile                       K         99.73958333333333    0.2604166666666667   0.0                
5     Profile                       S         98.17708333333333    1.8229166666666667   0.0                
6.5   NoProfileHorn                 H         83.2258064516129     9.67741935483871     7.096774193548387  
7.5   NoProfileHorn                 P         77.41935483870968    8.387096774193548   14.193548387096774 
8.5   NoProfileHorn                 F         72.25806451612904    2.5806451612903225  25.161290322580644 
9.5   NoProfileHorn                 K         98.70967741935483    1.2903225806451613   0.0                
10.5  NoProfileHorn                 S         91.61290322580645    8.387096774193548    0.0                
12    NoProfileNonHornNoEquality    H         69.0909090909091    14.545454545454545   16.363636363636363 
13    NoProfileNonHornNoEquality    P         63.63636363636363    1.8181818181818181  34.54545454545455  
14    NoProfileNonHornNoEquality    F         69.0909090909091     3.6363636363636362  27.272727272727273 
15    NoProfileNonHornNoEquality    K         90.9090909090909     7.2727272727272725   1.8181818181818181 
16    NoProfileNonHornNoEquality    S         81.81818181818181   14.545454545454545    3.6363636363636362 
17.5  NoProfileNonHornWithEquality  H         79.78142076502732    8.743169398907105   11.475409836065573 
18.5  NoProfileNonHornWithEquality  P         46.994535519125684   3.278688524590164   49.72677595628415  
19.5  NoProfileNonHornWithEquality  F         67.21311475409836    5.46448087431694    27.3224043715847   
20.5  NoProfileNonHornWithEquality  K         93.44262295081967    2.73224043715847     3.8251366120218577 
21.5  NoProfileNonHornWithEquality  S         79.23497267759562    9.836065573770492   10.92896174863388  
